Phases and condensates in zero-temperature QCD at finite $\mu_I$ and $\mu_S$

I discuss pion and koan condensation and the the properties of the phases of QCD at finite isospin chemical potential $\mu_I$ and strangeness chemical potential $\mu_S$ at zero temperature using three-flavor chiral perturbation theory. Electromagnetic effects are included in the calculation of the phase diagram, which implies that the charged meson condensed phases become superconducting phases of QCD with a massive photon via the Higgs mechanism. Without electromagnetic effects, we show results for the light quark condensate and the pion condensate as functions of $\mu_I$ at next-to-leading (NLO) order in the low-energy expansion. The results are compared with recent lattice simulations and by including the NLO corrections, one obtains very good agreement.

==> readme.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.

The EPJ WoC document class is derived from the LaTeX2e article.cls
based on TEX version 3.141 and LaTeX2e. You may use it with the LaTeX
engine or the PDFLaTeX engine. Be sure that the LaTeX version is at
least the 2007 version.
If you version is older than 2007, please update it.
If you are unable to easily update your old version, you may add some
specific styles in your local directory.



CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments

  additional-styles.tar.gz For old LaTeX version, install these styles in
  your local directory.

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible 
to proceed by merely filling out the template and then looking up 
additional commands as needed.

